Extremal problems for surfaces of prescribed topological type (1)

The translation is not verbatim, many parts have been abbreviated and in some case alternative proofs were devised emphasizing intuition.

==> permission.txt <==
A permission to publish this translation on arXiv is obtained from Ludmila P. Petrova (aifet@academ.org), the copyright holder of A. I. Fet's legacy and the website maintainer of http://www.aifet.com/
 
 
Date: Jan 14, 2019, 8:34 PM
From: aifet@academ.org
To: anton.petrunin@tutanota.com
Subject: Re: Экстремальные задачи для поверхностей... 1963

    Создание общедоступных электронных архивов можно только приветствовать! Ради распространения знаний Абрам Ильич  и сам сделал множество переводов. Буду рада увидеть его статью в переводе Бишопа в указанном Вами архиве. Успехов Вам!
     
    14.01.2019, 23:38, "Anton Petrunin = Антон Петрунин" <anton.petrunin@tutanota.com>:
    > У меня ещё один вопрос.
    >
    > Очень давно Ричард Бишоп (https://ru.wikipedia.org/wiki/Бишоп,_Ричард_Лоуренс <https://ru.wikipedia.org/wiki/Бишоп,_Ричард_Лоуренс>) перевёл следующую статью на английский
    >
    > Экстремальные задачи для поверхностей заданного топологического типа (1). Сибирский математический журнал, 1963, том 4, № 1, стр. 145-176 (совместно с В. Н. Лагуновым).
    >
    > Это он сделал для себя и пары своих коллег, но  многие люди просили и до сих пор просят показать перевод. Он решил (наконец) выложить перевод в arXiv, НО есть проблема: лицензие CC/by-nc-nd/2.5/ (на вашем сайте http://www.aifet.com <http://www.aifet.com>) не допускает "derivatives", а перевод это ровно оно и есть.
    >
    > Было бы очень здорово если бы вы могли дать разрешение разместить эту статью в https://arxiv.org <https://arxiv.org> --- иначе эта работа пропадёт. (Перевод в приложении.)
    >
    > Спасибо, Антон

